From Neural Activations to Concepts: A Survey on Explaining Concepts in Neural Networks

In this paper, we review recent approaches for explaining concepts in neural networks. Concepts can act as a natural link between learning and reasoning: once the concepts are identified that a neural learning system uses, one can integrate those concepts with a reasoning system for inference or use a reasoning system to act upon them to improve or enhance the learning system. On the other hand, knowledge can not only be extracted from neural networks but concept knowledge can also be inserted into neural network architectures. Since integrating learning and reasoning is at the core of neuro-symbolic AI, the insights gained from this survey can serve as an important step towards realizing neuro-symbolic AI based on explainable concepts.

==> responses.txt <==
We thank the reviewer #1 and reviewer #2 for their helpful comments.

Reviewer #1: We have added the mentioned ICML paper and implemented the minor suggestions.

Reviewer #2: All reviewed methods in this survey belong to explainable AI, as they are concept-based explanation methods, which are well established in the field of explainable AI. We have added a sentence in the conclusion that highlights the role of tight neuro-symbolic integration in the future.

